RIS-Assisted Code-Domain MIMO-NOMA

We consider the combination of uplink code-domain non-orthogonal multiple access (NOMA) with massive multiple-input multiple-output (MIMO) and reconfigurable intelligent surfaces (RISs). We assume a setup in which the base station (BS) is capable of forming beams towards the RISs under line-of-sight conditions, and where each RIS is covering a cluster of users. In order to support multi-user transmissions within a cluster, code-domain NOMA via spreading is utilized. We investigate the optimization of the RIS phase-shifts such that a large number of users is supported. As it turns out, it is a coupled optimization problem that depends on the detection order under interference cancellation and the applied filtering at the BS. We propose to decouple those variables by using sum-rate optimized phase-shifts as the initial solution, allowing us to obtain a decoupled estimate of those variables. Then, in order to determine the final phase-shifts, the problem is relaxed into a semidefinite program that can be solved efficiently via convex optimization algorithms. Simulation results show the effectiveness of our approach in improving the detectability of the users.

==> graphics/results/fig_UEdetect.csv <==
x1,y1,cl1,ch1,x2,y2,cl2,ch2,x3,y3,cl3,ch3,x4,y4,cl4,ch4,x5,y5,cl5,ch5,x6,y6,cl6,ch6,x7,y7,cl7,ch7,x8,y8,cl8,ch8,x9,y9,cl9,ch9
0,0.00E+00,0,0.00E+00,0,0.00E+00,0,0,0,0.00E+00,0,0,0,0.00E+00,0,0,0,0.00E+00,0,0,0,0.00E+00,0.00E+00,0.00E+00,0,0,0,0,0,0.00E+00,0.00E+00,0.00E+00,0,0.00E+00,0,0
1,1.00E+00,0,0.00E+00,1,1.00E+00,0,0,1,1.00E+00,0,0,1,1.00E+00,0,0,1,1.00E+00,0,0,1,1.00E+00,0.00E+00,0.00E+00,1,1,0,0,1,1.00E+00,0.00E+00,0.00E+00,1,1.00E+00,0,0
2,2.00E+00,0,0.00E+00,2,2.00E+00,0,0,2,2.00E+00,0.00E+00,0.00E+00,2,2.00E+00,0,0,2,2.00E+00,0,0,2,2.00E+00,0,0.00E+00,2,2,0,0,2,2.00E+00,0.00E+00,0.00E+00,2,2.00E+00,0,0
3,3.00E+00,0,0.00E+00,3,3.00E+00,0.00E+00,0.00E+00,3,3.00E+00,0,0,3,3.00E+00,0,0,3,3.00E+00,0,0,3,3.00E+00,0,0,3,2.999,0.002,0.001,3,3.00E+00,0,0,3,3.00E+00,0,0
4,4.00E+00,0,0.00E+00,4,4.00E+00,0.00E+00,0.00E+00,4,4.00E+00,0.00E+00,0.00E+00,4,4.00E+00,0,0,4,4.00E+00,0.00E+00,0.00E+00,4,4.00E+00,0.00E+00,0.00E+00,4,4,0,0,4,4.00E+00,0.00E+00,0.00E+00,4,4.00E+00,0.00E+00,0.00E+00
5,5.00E+00,0,0.00E+00,5,5.00E+00,0.00E+00,0.00E+00,5,5.00E+00,0.00E+00,0.00E+00,5,5.00E+00,0,0,5,5.00E+00,0,0,5,5.00E+00,0,0,5,4.965,0.03,0.02,5,4.98E+00,0.025,0.02,5,4.89E+00,0.047,0.041
6,6.00E+00,0,0,6,6,0.00E+00,0.00E+00,6,5.999,2.00E-03,1.00E-03,6,6,0,0,6,6,0,0,6,5.993,0.013,0.007,6,5.986,0.019,0.013,6,5.801,0.072,0.063,6,4.936,0.136,0.136
7,7.00E+00,0,0,7,7,0,0,7,7,0,0,7,6.99E+00,0.02,0.008,7,7,0,0,7,6.965,0.035,0.028,7,6.941,0.035,3.40E-02,7,5.688,0.157,0.169,7,2.89E+00,2.07E-01,2.19E-01
8,8.00E+00,0,0,8,8,0,0,8,8,0,0,8,7.99E+00,0.021,0.007,8,7.96E+00,3.50E-02,3.00E-02,8,7.447,0.122,0.117,8,7.739,0.081,0.075,8,4.424,0.214,0.219,8,1.499,1.66E-01,1.77E-01
9,8.99E+00,0.027,0.009,9,9,0,0,9,8.982,0.027,0.018,9,8.993,0.021,0.007,9,8.726,9.70E-02,8.20E-02,9,7.217,0.21,0.205,9,7.947,0.146,0.154,9,2.785,2.27E-01,2.16E-01,9,0.504,1.08E-01,1.13E-01
10,9.98E+00,0.027,0.019,10,10,0,0,10,9.922,5.60E-02,4.90E-02,10,9.952,0.04,0.032,10,9.093,0.166,0.16,10,6.157,2.79E-01,2.88E-01,10,7.421,0.218,0.232,10,1.483,0.149,0.164,10,0.172,4.80E-02,5.70E-02
11,1.10E+01,0,0,11,10.988,0.023,0.012,11,10.802,0.095,0.086,11,10.843,0.077,0.07,11,8.916,0.249,0.235,11,4.497,0.309,0.308,11,6.249,0.238,0.232,11,0.853,0.102,0.103,11,0.066,0.023,0.03
12,1.20E+01,0,0,12,11.968,4.10E-02,3.20E-02,12,11.381,0.179,0.151,12,11.777,0.086,0.078,12,7.643,3.38E-01,3.23E-01,12,2.956,0.269,0.273,12,5.032,0.207,0.227,12,0.46,0.047,0.051,12,0.031,0.014,0.017
13,1.30E+01,0,0,13,12.766,0.109,0.096,13,11.243,0.271,0.263,13,12.518,0.132,0.123,13,5.976,0.365,0.317,13,1.511,0.208,0.204,13,4.258,0.171,0.17,13,0.356,0.043,0.05,13,0.01,0.005,0.006
14,1.40E+01,0,0,14,13.57,1.36E-01,1.30E-01,14,10.866,0.319,0.372,14,12.898,0.203,0.173,14,4.553,0.282,0.32,14,0.906,0.154,0.164,14,3.714,0.117,0.118,14,0.23,0.03,0.032,14,0.006,0.004,0.005
15,1.50E+01,0.024,0.013,15,13.831,0.232,0.23,15,9.387,0.419,0.395,15,12.426,0.272,0.276,15,3.063,0.254,0.271,15,0.526,0.101,0.101,15,3.408,0.092,0.097,15,0.163,0.026,0.026,15,0.002,0.002,0.004
16,1.60E+01,0.034,0.023,16,13.589,3.22E-01,3.19E-01,16,7.165,4.19E-01,4.59E-01,16,11.988,0.349,0.331,16,2.267,0.214,0.213,16,0.311,0.049,0.059,16,3.161,0.074,0.081,16,0.107,0.022,0.022,16,0.001,0.001,0.002


==> graphics/results/fig_nElements.csv <==
x1,y1,cl1,ch1,x2,y2,cl2,ch2,x3,y3,cl3,ch3,x4,y4,cl4,ch4,x5,y5,cl5,ch5,x6,y6,cl6,ch6
1,4.47E+00,0.324,3.52E-01,1,4.47E+00,0.317,0.352,1,4.47E+00,0.332,0.324,1,4.00E-03,0.003,0.004,1,4.00E-03,0.003,0.004,1,4.00E-03,3.00E-03,4.00E-03
2,5.09E+00,0.379,3.47E-01,2,4.46E+00,0.341,0.318,2,4.34E+00,0.346,0.308,2,7.30E-02,0.017,0.016,2,7.30E-02,0.017,0.015,2,4.50E-02,1.20E-02,1.30E-02
3,6.40E+00,0.359,3.57E-01,3,4.62E+00,0.335,0.327,3,4.18E+00,3.30E-01,3.06E-01,3,2.59E-01,0.034,0.036,3,2.59E-01,0.033,0.034,3,1.25E-01,0.022,2.30E-02
5,9.06E+00,0.305,3.08E-01,5,4.47E+00,3.37E-01,3.18E-01,5,4.41E+00,0.362,0.322,5,6.42E-01,0.066,0.065,5,6.42E-01,0.066,0.064,5,3.24E-01,0.039,0.043
8,1.15E+01,0.127,1.39E-01,8,4.43E+00,3.12E-01,3.38E-01,8,4.39E+00,2.98E-01,3.66E-01,8,1.18E+00,0.109,0.106,8,1.18E+00,1.04E-01,1.04E-01,8,5.64E-01,6.20E-02,6.40E-02
13,1.18E+01,0.078,7.60E-02,13,4.68E+00,3.61E-01,3.51E-01,13,4.58E+00,3.41E-01,3.39E-01,13,6.24E+00,0.189,0.198,13,2.31E+00,0.199,0.187,13,9.69E-01,0.089,0.094
22,1.19E+01,0.058,0.047,22,4.65,3.53E-01,3.49E-01,22,4.816,3.42E-01,3.58E-01,22,9.101,0.082,0.087,22,3.461,0.291,0.292,22,1.59,0.132,0.156
36,11.92,0.053,0.049,36,4.333,0.302,0.344,36,4.399,0.326,0.334,36,9.695,0.094,0.087,36,3.877,0.284,0.295,36,2.035,0.177,0.188
60,11.937,0.051,0.045,60,4.527,0.335,0.347,60,4.44,0.322,0.339,60,10.271,0.1,0.096,60,4.326,0.319,0.326,60,2.797,0.214,0.24
100,11.939,0.047,0.043,100,4.414,0.326,0.326,100,4.134,0.328,0.352,100,10.812,0.075,0.081,100,4.307,0.321,0.315,100,3.097,0.27,0.29


==> graphics/results/fig_pathlossSpread.csv <==
x1,y1,cl1,ch1,x2,y2,cl2,ch2,x3,y3,cl3,ch3,x4,y4,cl4,ch4,x5,y5,cl5,ch5,x6,y6,cl6,ch6
0,1.16E+01,0.1,1.04E-01,0,2.08E+00,0.227,0.236,0,2.00E+00,0.243,0.246,0,9.55E+00,0.121,0.116,0,2.07E+00,0.131,0.132,0,2.10E+00,1.27E-01,1.27E-01
1,1.17E+01,0.102,1.03E-01,1,3.10E+00,0.297,0.281,1,2.11E+00,0.248,0.252,1,9.58E+00,0.118,0.124,1,2.54E+00,0.149,0.137,1,2.18E+00,1.19E-01,1.32E-01
2,1.18E+01,0.088,7.70E-02,2,5.42E+00,0.322,0.329,2,2.44E+00,2.49E-01,2.77E-01,2,9.56E+00,0.124,0.113,2,3.35E+00,0.152,0.151,2,2.31E+00,0.129,1.30E-01
3,1.18E+01,0.091,8.60E-02,3,7.53E+00,3.10E-01,3.15E-01,3,2.84E+00,0.283,0.27,3,9.60E+00,0.128,0.122,3,4.18E+00,0.152,0.144,3,2.48E+00,0.133,0.136
4,1.18E+01,0.09,8.30E-02,4,9.06E+00,3.04E-01,2.74E-01,4,3.53E+00,2.99E-01,2.89E-01,4,9.39E+00,0.128,0.126,4,4.77E+00,1.52E-01,1.57E-01,4,2.69E+00,1.45E-01,1.35E-01
5,1.18E+01,0.071,7.30E-02,5,9.95E+00,2.58E-01,2.37E-01,5,4.31E+00,2.88E-01,3.20E-01,5,9.29E+00,0.142,0.138,5,5.33E+00,0.145,0.169,5,3.02E+00,0.132,0.145
6,1.18E+01,0.096,0.081,6,10.244,2.37E-01,2.03E-01,6,5.277,2.94E-01,3.28E-01,6,9.203,0.137,0.134,6,5.713,0.157,0.156,6,3.342,0.153,0.14
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,

